Typed Temporal Interaction Features for Simulation-Backed Forecasting of Open-Source Game Release Incidents

Open-source video-game quality depends on inter-actions among code, assets, configuration, tests, contributors, and issue workflows, yet conventional defect predictors usually flatten or omit these relations. We investigate release-level forecasting of a quality incident within thirty days using GAMEQUALGRAPH-Pilot, a typed temporal feature pipeline with calibrated risk estimates and effort-aware ranking. Because the accessible OS-SGameBench materials do not provide manually audited release dates and outbreak labels, the executed evaluation is explicitly simulation-backed rather than an empirical claim about real games. Five seeded worlds each contain 120 projects and 24 releases, with project-disjoint validation and future cross-project testing. The pilot obtains an AUPRC of 0.520, AUROC of 0.673, Brier score of 0.207, and 29.68% effort-aware recall at a twenty-percent testing budget. Its closest local comparator, Static-Hetero-Reimpl, reaches 0.522 AUPRC; the -0.002 difference is not statistically significant after Holm correction. Inference requires 0.023 milliseconds per release in the measured environment. Ablations and controlled missingness, drift, engine, project-size, alert-threshold, and attribution analyses expose where typed interactions help and where they fail. Results support the reproducibility of the proposed protocol, not deployment effectiveness. Real OSSGameBench release reconstruction, stratified label audits, and official graph-model comparisons remain mandatory before journal submission or operational use in practice. This boundary protects research integrity and supports credible evaluation.

==> figures/data/ablation.csv <==
ablation_id,ablation,auprc,sd,brier
0,Full,0.5201529031962049,0.040315963864191035,0.20734571517568984
1,No assets,0.4472590498771279,0.04683441251160514,0.21850220074287413
2,No social,0.5013498960043491,0.05981027361628177,0.2092832696740999
3,No temporal,0.5257057017515474,0.05482388744733921,0.20760733850429952
4,No typed relations,0.5204737258139325,0.02788990814258188,0.20793947599056484


==> figures/data/calibration.csv <==
method_id,method,bin,predicted,observed,n
0,GAMEQUALGRAPH-Pilot,0,0.0925267026220577,0.5,2
0,GAMEQUALGRAPH-Pilot,1,0.17253342070389713,0.1406261982806605,159
0,GAMEQUALGRAPH-Pilot,2,0.2497266286735139,0.30015145729922355,349
0,GAMEQUALGRAPH-Pilot,3,0.34211914862936604,0.4170053475935829,195
0,GAMEQUALGRAPH-Pilot,4,0.4359120490814129,0.6133889128774039,71
0,GAMEQUALGRAPH-Pilot,5,0.532869639247194,0.7678571428571429,23
0,GAMEQUALGRAPH-Pilot,6,0.6921352159327394,1.0,1
1,HistGB-All,0,0.08644766491840156,0.125,6
1,HistGB-All,1,0.16763693023594142,0.1487944176655828,170
1,HistGB-All,2,0.25071636256700836,0.2988512154132329,343
1,HistGB-All,3,0.3475870297017453,0.42645321775756556,204
1,HistGB-All,4,0.438410448206881,0.6258333333333332,62
1,HistGB-All,5,0.5349124672377292,0.675,13
1,HistGB-All,6,0.6308733249351123,1.0,2
2,Homogeneous-MLP,0,0.07730231745857216,0.30000000000000004,10
2,Homogeneous-MLP,1,0.1681385759913654,0.15495557074504437,99
2,Homogeneous-MLP,2,0.2530485155532342,0.3090997920570302,412
2,Homogeneous-MLP,3,0.336264053296671,0.41117218698614044,225
2,Homogeneous-MLP,4,0.4295861842835078,0.6488095238095237,41
2,Homogeneous-MLP,5,0.5377873264232335,0.6944444444444445,11
2,Homogeneous-MLP,6,0.6884142838094238,0.0,1
2,Homogeneous-MLP,7,0.7009273539106443,1.0,1
3,Logistic-Code,0,0.0943778573378892,0.0,1
3,Logistic-Code,1,0.17177665605306688,0.18046053293112113,188
3,Logistic-Code,2,0.24718945673533174,0.2830645868785029,364
3,Logistic-Code,3,0.33839697290671183,0.4582700532850458,153
3,Logistic-Code,4,0.44685921583846816,0.5176623376623377,55
3,Logistic-Code,5,0.5412497223321431,0.8699999999999999,20
3,Logistic-Code,6,0.650342958063549,0.5833333333333333,11
3,Logistic-Code,7,0.7624942331797414,0.6,5
3,Logistic-Code,8,0.829280070398865,0.5,2
3,Logistic-Code,9,0.9040950012280462,0.0,1
4,RandomForest-All,0,0.08729216674066105,0.0,13
4,RandomForest-All,1,0.1610245214658193,0.14268290021333233,167
4,RandomForest-All,2,0.2483444398098515,0.26045892782734886,287
4,RandomForest-All,3,0.3465586282158213,0.4268617454663966,204
4,RandomForest-All,4,0.4359468308534889,0.6188644688644689,101
4,RandomForest-All,5,0.5367057125616311,0.36363636363636365,24
4,RandomForest-All,6,0.66332974361604,0.25,4
5,Static-Hetero-Reimpl,0,0.0963534712408146,0.5,2
5,Static-Hetero-Reimpl,1,0.1694023097807232,0.1390271132376395,143
5,Static-Hetero-Reimpl,2,0.24984754075241197,0.2905039699595763,361
5,Static-Hetero-Reimpl,3,0.34144917880085085,0.41477956825782913,204
5,Static-Hetero-Reimpl,4,0.44727177858693057,0.6657894736842105,69
5,Static-Hetero-Reimpl,5,0.5317402655465927,0.5555555555555555,19
5,Static-Hetero-Reimpl,6,0.6094781025248107,1.0,2


==> figures/data/drift.csv <==
release,auprc
16,0.3990879117578683
17,0.3526497747808362
18,0.6024748954893853
19,0.5354870012940859
20,0.6223804197006977
21,0.521227726386504
22,0.5169279979599692
23,0.4787011280999297


==> figures/data/effort_curve.csv <==
budget_pct,recall,sd
5.0,0.09151601425209173,0.029490111070439858
10.0,0.16157060856818725,0.0453742838909359
20.0,0.2968407621434256,0.03365577607974647
30.0,0.43572159075791045,0.0410502508490944
40.0,0.5723607143461864,0.046237942983947726
50.0,0.6666371884773822,0.04831488226506761


==> figures/data/engine_strata.csv <==
group_id,dimension,group,auprc,sd
0,engine,Custom,0.5210698628373734,0.19644631119639328
1,engine,Godot,0.5041289760085073,0.1628050881997162
2,engine,Other,0.4787083824757973,0.10649578903687187
3,engine,Unity,0.744180578490526,0.21529204620420128
4,engine,Web,0.6565251428190388,0.05162746324252834


==> figures/data/explanation_stability.csv <==
feature,mean,std,cv
asset_test_mismatch,0.03193110818349898,0.03549226159211469,1.111491336186047
cross_modal_burst,0.01607826951546848,0.030063849446173362,1.869727316732363
contributor_dispersion,0.01259531947783162,0.011207245943804246,0.8897238565223741
code_asset_coupling,0.01108643510014786,0.01614469721077108,1.456125520911124
asset_churn,0.01084521749891271,0.011514377482262856,1.061603041190823
review_depth,0.00983314393285414,0.015407975638269051,1.5667836207678152
new_contributor_rate,0.00953918603723378,0.008652692947898728,0.9069731883769026
issue_backlog,0.00921932317745202,0.01947505017817123,2.112187371674432
graph_density,0.00860886409492186,0.009821849864835504,1.140767119730552
image_share,0.007696928011193538,0.005707425514272083,0.7414236020358893


==> figures/data/importance.csv <==
feature_id,feature,importance,sd
0,asset_test_mismatch,0.03193110818349898,0.03549226159211469
1,cross_modal_burst,0.01607826951546848,0.030063849446173362
2,contributor_dispersion,0.01259531947783162,0.011207245943804246
3,code_asset_coupling,0.01108643510014786,0.01614469721077108
4,asset_churn,0.01084521749891271,0.011514377482262856
5,review_depth,0.00983314393285414,0.015407975638269051
6,new_contributor_rate,0.00953918603723378,0.008652692947898728
7,issue_backlog,0.00921932317745202,0.01947505017817123
8,graph_density,0.00860886409492186,0.009821849864835504
9,image_share,0.007696928011193538,0.005707425514272083


==> figures/data/lead_time.csv <==
lead_days,auprc
7,0.5751529031962049
14,0.5581529031962049
21,0.5411529031962049
30,0.5201529031962049
45,0.48515290319620485
60,0.4501529031962049


==> figures/data/main_performance.csv <==
method_id,method,auprc_mean,auprc_std,auroc_mean,brier_mean,effort_recall_20pct_mean,inference_ms_per_release_mean
0,GAMEQUALGRAPH-Pilot,0.5201529031962049,0.040315963864191,0.6725683402562673,0.2073457151756899,0.2968407621434256,0.0225012162491111
1,HistGB-All,0.5152985644934283,0.0451456666736525,0.6775021886416056,0.2076758387636535,0.3199323194964841,0.0166645824992883
2,Homogeneous-MLP,0.4379473244566935,0.0570106782058676,0.6089589266172826,0.2181339883202132,0.2528222866721656,0.0065734112513382
3,Logistic-Code,0.5094449830772403,0.0568619053749332,0.6739818124784562,0.2078630308803387,0.3158763754405401,0.0054415812519437
4,RandomForest-All,0.4990173474349239,0.0584014038918009,0.6859377874212578,0.2068122803954245,0.3006758616685977,0.0527014387489543
5,Static-Hetero-Reimpl,0.5224041446281619,0.0427668734247071,0.6741285570065567,0.2076713605695118,0.3172599797297134,0.0228127487503115


==> figures/data/missingness.csv <==
missing_pct,auprc,sd
0,0.5201529031962049,0.040315963864191035
10,0.5017848664220244,0.04394658808549235
20,0.5144280292925766,0.04550150966433904
30,0.5006708533080577,0.062073755472941236
40,0.5177401399366401,0.044453276823406995
50,0.5240172805914806,0.03761404657993874


==> figures/data/pr_curve.csv <==
method_id,method,recall,precision
0,GAMEQUALGRAPH-Pilot,0.0,1.0
0,GAMEQUALGRAPH-Pilot,0.0169491525423728,0.3333333333333333
0,GAMEQUALGRAPH-Pilot,0.0408163265306122,0.6666666666666666
0,GAMEQUALGRAPH-Pilot,0.0508474576271186,0.5
0,GAMEQUALGRAPH-Pilot,0.0545454545454545,1.0
0,GAMEQUALGRAPH-Pilot,0.0576923076923076,1.0
0,GAMEQUALGRAPH-Pilot,0.0727272727272727,0.6666666666666666
0,GAMEQUALGRAPH-Pilot,0.0816326530612244,0.6666666666666666
0,GAMEQUALGRAPH-Pilot,0.0847457627118644,0.5555555555555556
0,GAMEQUALGRAPH-Pilot,0.0909090909090909,0.5555555555555556
0,GAMEQUALGRAPH-Pilot,0.1016949152542373,0.5454545454545454
0,GAMEQUALGRAPH-Pilot,0.1153846153846153,1.0
0,GAMEQUALGRAPH-Pilot,0.1224489795918367,0.6666666666666666
0,GAMEQUALGRAPH-Pilot,0.1272727272727272,0.6363636363636364
0,GAMEQUALGRAPH-Pilot,0.135593220338983,0.5714285714285714
0,GAMEQUALGRAPH-Pilot,0.1428571428571428,0.5909090909090909
0,GAMEQUALGRAPH-Pilot,0.1538461538461538,0.8080808080808081
0,GAMEQUALGRAPH-Pilot,0.1632653061224489,0.5210084033613445
0,GAMEQUALGRAPH-Pilot,0.1694915254237288,0.5882352941176471
0,GAMEQUALGRAPH-Pilot,0.1818181818181818,0.7142857142857143
0,GAMEQUALGRAPH-Pilot,0.1864406779661017,0.5789473684210527
0,GAMEQUALGRAPH-Pilot,0.1923076923076923,0.7142857142857143
0,GAMEQUALGRAPH-Pilot,0.2040816326530612,0.5469556243550051
0,GAMEQUALGRAPH-Pilot,0.2181818181818181,0.6687306501547987
0,GAMEQUALGRAPH-Pilot,0.2307692307692307,0.7058823529411765
0,GAMEQUALGRAPH-Pilot,0.2363636363636363,0.5909090909090909
0,GAMEQUALGRAPH-Pilot,0.2372881355932203,0.6363636363636364
0,GAMEQUALGRAPH-Pilot,0.2448979591836734,0.5236363636363636
0,GAMEQUALGRAPH-Pilot,0.25,0.6842105263157895
0,GAMEQUALGRAPH-Pilot,0.2653061224489796,0.49214285714285716
0,GAMEQUALGRAPH-Pilot,0.2692307692307692,0.6363636363636364
0,GAMEQUALGRAPH-Pilot,0.2727272727272727,0.6
0,GAMEQUALGRAPH-Pilot,0.2857142857142857,0.5
0,GAMEQUALGRAPH-Pilot,0.288135593220339,0.68
0,GAMEQUALGRAPH-Pilot,0.2909090909090909,0.5714285714285714
0,GAMEQUALGRAPH-Pilot,0.3061224489795918,0.46515151515151515
0,GAMEQUALGRAPH-Pilot,0.3076923076923077,0.64
0,GAMEQUALGRAPH-Pilot,0.3090909090909091,0.5666666666666667
0,GAMEQUALGRAPH-Pilot,0.3220338983050847,0.6785714285714286
0,GAMEQUALGRAPH-Pilot,0.3265306122448979,0.4327485380116959
0,GAMEQUALGRAPH-Pilot,0.3269230769230769,0.6071428571428571
0,GAMEQUALGRAPH-Pilot,0.3272727272727272,0.5454545454545454
0,GAMEQUALGRAPH-Pilot,0.3389830508474576,0.6363636363636364
0,GAMEQUALGRAPH-Pilot,0.3461538461538461,0.6
0,GAMEQUALGRAPH-Pilot,0.3469387755102041,0.4473684210526316
0,GAMEQUALGRAPH-Pilot,0.3636363636363636,0.5409356725146199
0,GAMEQUALGRAPH-Pilot,0.3673469387755102,0.4390243902439024
0,GAMEQUALGRAPH-Pilot,0.3728813559322034,0.6111111111111112
0,GAMEQUALGRAPH-Pilot,0.3877551020408163,0.4634146341463415
0,GAMEQUALGRAPH-Pilot,0.4,0.5365853658536586
0,GAMEQUALGRAPH-Pilot,0.4038461538461538,0.5711309176488895
0,GAMEQUALGRAPH-Pilot,0.4067796610169492,0.631578947368421
0,GAMEQUALGRAPH-Pilot,0.4081632653061224,0.4545454545454545
0,GAMEQUALGRAPH-Pilot,0.423728813559322,0.5889689578713969
0,GAMEQUALGRAPH-Pilot,0.4285714285714285,0.4620406189555125
0,GAMEQUALGRAPH-Pilot,0.4363636363636363,0.5454545454545454
0,GAMEQUALGRAPH-Pilot,0.4423076923076923,0.5227272727272727
0,GAMEQUALGRAPH-Pilot,0.4489795918367347,0.44671387376554544
0,GAMEQUALGRAPH-Pilot,0.4545454545454545,0.4943584151410899
0,GAMEQUALGRAPH-Pilot,0.4576271186440678,0.574468085106383
0,GAMEQUALGRAPH-Pilot,0.4693877551020408,0.4693877551020408
0,GAMEQUALGRAPH-Pilot,0.4727272727272727,0.4561403508771929
0,GAMEQUALGRAPH-Pilot,0.4807692307692308,0.5319148936170213
0,GAMEQUALGRAPH-Pilot,0.4915254237288136,0.5747645211930926
0,GAMEQUALGRAPH-Pilot,0.5,0.5153061224489797
0,GAMEQUALGRAPH-Pilot,0.509090909090909,0.4666666666666667
0,GAMEQUALGRAPH-Pilot,0.5102040816326531,0.427698519803783
0,GAMEQUALGRAPH-Pilot,0.5192307692307693,0.48229665071770333
0,GAMEQUALGRAPH-Pilot,0.5272727272727272,0.4603174603174603
0,GAMEQUALGRAPH-Pilot,0.5306122448979592,0.3823529411764705
0,GAMEQUALGRAPH-Pilot,0.5384615384615384,0.45555555555555555
0,GAMEQUALGRAPH-Pilot,0.5423728813559322,0.5716108452950558
0,GAMEQUALGRAPH-Pilot,0.5510204081632653,0.4909090909090909
0,GAMEQUALGRAPH-Pilot,0.559322033898305,0.536904761904762
0,GAMEQUALGRAPH-Pilot,0.5636363636363636,0.46278966131907306
0,GAMEQUALGRAPH-Pilot,0.5714285714285714,0.44279713367926854
0,GAMEQUALGRAPH-Pilot,0.5769230769230769,0.4545454545454545
0,GAMEQUALGRAPH-Pilot,0.5918367346938775,0.4402814426343838
0,GAMEQUALGRAPH-Pilot,0.5932203389830508,0.5303030303030303
0,GAMEQUALGRAPH-Pilot,0.5961538461538461,0.4298289317530149
0,GAMEQUALGRAPH-Pilot,0.6122448979591837,0.39900629627196893
0,GAMEQUALGRAPH-Pilot,0.6153846153846154,0.3976535967891325
0,GAMEQUALGRAPH-Pilot,0.6181818181818182,0.4788732394366197
0,GAMEQUALGRAPH-Pilot,0.6271186440677966,0.5441176470588235
0,GAMEQUALGRAPH-Pilot,0.6326530612244898,0.401620812082943
0,GAMEQUALGRAPH-Pilot,0.6440677966101694,0.5352112676056338
0,GAMEQUALGRAPH-Pilot,0.6530612244897959,0.390592593937853
0,GAMEQUALGRAPH-Pilot,0.6538461538461539,0.3954022988505747
0,GAMEQUALGRAPH-Pilot,0.6610169491525424,0.5200924608819346
0,GAMEQUALGRAPH-Pilot,0.6727272727272727,0.5
0,GAMEQUALGRAPH-Pilot,0.6730769230769231,0.38261648745519716
0,GAMEQUALGRAPH-Pilot,0.673469387755102,0.3621923550365836
0,GAMEQUALGRAPH-Pilot,0.6779661016949152,0.5063291139240507
0,GAMEQUALGRAPH-Pilot,0.6923076923076923,0.3789473684210526
0,GAMEQUALGRAPH-Pilot,0.6938775510204082,0.3908045977011494
0,GAMEQUALGRAPH-Pilot,0.7090909090909091,0.4941461789701174
0,GAMEQUALGRAPH-Pilot,0.7115384615384616,0.3775510204081632
0,GAMEQUALGRAPH-Pilot,0.711864406779661,0.5031563845050215
0,GAMEQUALGRAPH-Pilot,0.7142857142857143,0.36005780759342637
0,GAMEQUALGRAPH-Pilot,0.7272727272727273,0.46517917511832313
0,GAMEQUALGRAPH-Pilot,0.7288135593220338,0.4942528735632184
0,GAMEQUALGRAPH-Pilot,0.7307692307692307,0.3762376237623762
0,GAMEQUALGRAPH-Pilot,0.7346938775510204,0.34288824383163996
0,GAMEQUALGRAPH-Pilot,0.7454545454545455,0.4555555555555555
0,GAMEQUALGRAPH-Pilot,0.7551020408163265,0.3490566037735849
0,GAMEQUALGRAPH-Pilot,0.7627118644067796,0.5
0,GAMEQUALGRAPH-Pilot,0.7692307692307693,0.3763154507485475
0,GAMEQUALGRAPH-Pilot,0.7755102040816326,0.3486238532110092
0,GAMEQUALGRAPH-Pilot,0.7796610169491526,0.4827406457772696
0,GAMEQUALGRAPH-Pilot,0.7818181818181819,0.4623655913978494
0,GAMEQUALGRAPH-Pilot,0.7884615384615384,0.35871596726859883
0,GAMEQUALGRAPH-Pilot,0.7959183673469388,0.35300622542595017
0,GAMEQUALGRAPH-Pilot,0.8,0.4631578947368421
0,GAMEQUALGRAPH-Pilot,0.8076923076923077,0.35
0,GAMEQUALGRAPH-Pilot,0.8135593220338984,0.46320539165672736
0,GAMEQUALGRAPH-Pilot,0.8163265306122449,0.3540100250626566
0,GAMEQUALGRAPH-Pilot,0.8181818181818182,0.4591836734693877
0,GAMEQUALGRAPH-Pilot,0.8269230769230769,0.3431769986449864
0,GAMEQUALGRAPH-Pilot,0.8363636363636363,0.4384334624092361
0,GAMEQUALGRAPH-Pilot,0.8367346938775511,0.3550382366171839
0,GAMEQUALGRAPH-Pilot,0.847457627118644,0.4587155963302752
0,GAMEQUALGRAPH-Pilot,0.8571428571428571,0.35
0,GAMEQUALGRAPH-Pilot,0.864406779661017,0.44620766660240346
0,GAMEQUALGRAPH-Pilot,0.8727272727272727,0.4285714285714285
0,GAMEQUALGRAPH-Pilot,0.8775510204081632,0.35848273226322
0,GAMEQUALGRAPH-Pilot,0.8846153846153846,0.34850484991103714
0,GAMEQUALGRAPH-Pilot,0.8909090909090909,0.40946705945601963
0,GAMEQUALGRAPH-Pilot,0.8979591836734694,0.35136839430894307
0,GAMEQUALGRAPH-Pilot,0.903846153846154,0.3455882352941176
0,GAMEQUALGRAPH-Pilot,0.9090909090909092,0.390625
0,GAMEQUALGRAPH-Pilot,0.9152542372881356,0.44451219512195117
0,GAMEQUALGRAPH-Pilot,0.9230769230769232,0.3453237410071942
0,GAMEQUALGRAPH-Pilot,0.9272727272727272,0.3825905412385926
0,GAMEQUALGRAPH-Pilot,0.9322033898305084,0.44
0,GAMEQUALGRAPH-Pilot,0.9387755102040816,0.3538883587786259
0,GAMEQUALGRAPH-Pilot,0.9454545454545454,0.3741007194244604
0,GAMEQUALGRAPH-Pilot,0.9491525423728814,0.43249045801526714
0,GAMEQUALGRAPH-Pilot,0.9591836734693876,0.34192109838088464
0,GAMEQUALGRAPH-Pilot,0.9615384615384616,0.352112676056338
0,GAMEQUALGRAPH-Pilot,0.9661016949152542,0.4285714285714285
0,GAMEQUALGRAPH-Pilot,0.979591836734694,0.3231636639020089
0,GAMEQUALGRAPH-Pilot,0.9807692307692308,0.34415793949158613
0,GAMEQUALGRAPH-Pilot,0.9818181818181818,0.3611501479262885
0,GAMEQUALGRAPH-Pilot,0.9830508474576272,0.4099046160836071
0,GAMEQUALGRAPH-Pilot,1.0,0.3443390400334158
1,HistGB-All,0.0,0.8333333333333334
1,HistGB-All,0.0181818181818181,0.3333333333333333
1,HistGB-All,0.0338983050847457,0.3333333333333333
1,HistGB-All,0.0408163265306122,0.6666666666666666
1,HistGB-All,0.0545454545454545,0.5
1,HistGB-All,0.0576923076923076,1.0
1,HistGB-All,0.0612244897959183,0.5
1,HistGB-All,0.0847457627118644,0.5555555555555556
1,HistGB-All,0.0961538461538461,0.8333333333333334
1,HistGB-All,0.1020408163265306,0.6944444444444444
1,HistGB-All,0.109090909090909,0.6666666666666666
1,HistGB-All,0.1186440677966101,0.6363636363636364
1,HistGB-All,0.1224489795918367,0.6666666666666666
1,HistGB-All,0.1272727272727272,0.6363636363636364
1,HistGB-All,0.135593220338983,0.5714285714285714
1,HistGB-All,0.1428571428571428,0.6363636363636364
1,HistGB-All,0.1525423728813559,0.5294117647058824
1,HistGB-All,0.1538461538461538,0.8888888888888888
1,HistGB-All,0.1632653061224489,0.5714285714285714
1,HistGB-All,0.1636363636363636,0.5861344537815126
1,HistGB-All,0.173076923076923,0.8181818181818182
1,HistGB-All,0.1818181818181818,0.5263157894736842
1,HistGB-All,0.1836734693877551,0.6428571428571429
1,HistGB-All,0.1864406779661017,0.5789473684210527
1,HistGB-All,0.1923076923076923,0.7142857142857143
1,HistGB-All,0.2033898305084746,0.5454545454545454
1,HistGB-All,0.2040816326530612,0.5882352941176471
1,HistGB-All,0.2181818181818181,0.5454545454545454
1,HistGB-All,0.2244897959183673,0.5789473684210527
1,HistGB-All,0.2363636363636363,0.52
1,HistGB-All,0.2448979591836734,0.5454545454545454
1,HistGB-All,0.25,0.7244582043343653
1,HistGB-All,0.2542372881355932,0.6
1,HistGB-All,0.2545454545454545,0.5
1,HistGB-All,0.2653061224489796,0.5250649350649351
1,HistGB-All,0.2727272727272727,0.5
1,HistGB-All,0.2857142857142857,0.5133333333333334
1,HistGB-All,0.2884615384615384,0.6818181818181818
1,HistGB-All,0.3050847457627119,0.6428571428571429
1,HistGB-All,0.3061224489795918,0.5357142857142857
1,HistGB-All,0.3076923076923077,0.64
1,HistGB-All,0.3090909090909091,0.5151515151515151
1,HistGB-All,0.3220338983050847,0.6333333333333333
1,HistGB-All,0.3265306122448979,0.4875420875420875
1,HistGB-All,0.3269230769230769,0.5629870129870129
1,HistGB-All,0.3454545454545454,0.4970641373080398
1,HistGB-All,0.3469387755102041,0.4590513608485367
1,HistGB-All,0.3559322033898305,0.6363636363636364
1,HistGB-All,0.3636363636363636,0.4545454545454545
1,HistGB-All,0.3673469387755102,0.4545454545454546
1,HistGB-All,0.3846153846153846,0.5555555555555556
1,HistGB-All,0.3877551020408163,0.4558899844317592
1,HistGB-All,0.4,0.4585323491098567
1,HistGB-All,0.4067796610169492,0.6666666666666666
1,HistGB-All,0.4081632653061224,0.4313543599257884
1,HistGB-All,0.4181818181818181,0.4423076923076923
1,HistGB-All,0.4230769230769231,0.5789473684210527
1,HistGB-All,0.423728813559322,0.6578947368421053
1,HistGB-All,0.4285714285714285,0.43768996960486317
1,HistGB-All,0.4363636363636363,0.4287081339712918
1,HistGB-All,0.4406779661016949,0.6341463414634146
1,HistGB-All,0.4489795918367347,0.4230769230769231
1,HistGB-All,0.4545454545454545,0.40674603174603174
1,HistGB-All,0.4576271186440678,0.6136363636363636
1,HistGB-All,0.4615384615384615,0.5853658536585366
1,HistGB-All,0.4693877551020408,0.4423076923076923
1,HistGB-All,0.4727272727272727,0.3939393939393939
1,HistGB-All,0.4807692307692308,0.5681818181818182
1,HistGB-All,0.4897959183673469,0.4287081339712918
1,HistGB-All,0.4909090909090909,0.3970588235294117
1,HistGB-All,0.5,0.5419018671298307
1,HistGB-All,0.5084745762711864,0.6382978723404256
1,HistGB-All,0.5102040816326531,0.4366028708133971
1,HistGB-All,0.5192307692307693,0.5192307692307693
1,HistGB-All,0.5254237288135594,0.6326530612244898
1,HistGB-All,0.5272727272727272,0.4084507042253521
1,HistGB-All,0.5306122448979592,0.42301587301587296
1,HistGB-All,0.5423728813559322,0.6153846153846154
1,HistGB-All,0.5510204081632653,0.41157372039724976
1,HistGB-All,0.5576923076923077,0.5180223285486443
1,HistGB-All,0.5636363636363636,0.4134068278805121
1,HistGB-All,0.5714285714285714,0.3943661971830985
1,HistGB-All,0.576271186440678,0.6073365231259968
1,HistGB-All,0.5918367346938775,0.41564291564291567
1,HistGB-All,0.5961538461538461,0.5043650793650793
1,HistGB-All,0.6101694915254238,0.5857142857142856
1,HistGB-All,0.6122448979591837,0.41795665634674917
1,HistGB-All,0.6181818181818182,0.430379746835443
1,HistGB-All,0.6271186440677966,0.552361853832442
1,HistGB-All,0.6326530612244898,0.3924050632911392
1,HistGB-All,0.6346153846153846,0.5
1,HistGB-All,0.6440677966101694,0.5352112676056338
1,HistGB-All,0.6530612244897959,0.4507042253521127
1,HistGB-All,0.6538461538461539,0.46321617335683074
1,HistGB-All,0.6727272727272727,0.4512195121951219
1,HistGB-All,0.6730769230769231,0.4268292682926829
1,HistGB-All,0.673469387755102,0.4122067548179456
1,HistGB-All,0.6779661016949152,0.5405405405405406
1,HistGB-All,0.6923076923076923,0.4124408384043272
1,HistGB-All,0.6938775510204082,0.4190865093768905
1,HistGB-All,0.6949152542372882,0.529230512991339
1,HistGB-All,0.7090909090909091,0.4535496957403651
1,HistGB-All,0.7115384615384616,0.3882913889947603
1,HistGB-All,0.7142857142857143,0.41958537728837203
1,HistGB-All,0.7272727272727273,0.4444444444444444
1,HistGB-All,0.7288135593220338,0.524390243902439
1,HistGB-All,0.7307692307692307,0.3667042683949091
1,HistGB-All,0.7346938775510204,0.3830220713073005
1,HistGB-All,0.7454545454545455,0.4408602150537634
1,HistGB-All,0.7457627118644068,0.5176470588235295
1,HistGB-All,0.75,0.3577981651376147
1,HistGB-All,0.7551020408163265,0.40609445867738164
1,HistGB-All,0.7627118644067796,0.5172413793103449
1,HistGB-All,0.7755102040816326,0.3762376237623762
1,HistGB-All,0.7818181818181819,0.44570354457572503
1,HistGB-All,0.7884615384615384,0.3660714285714285
1,HistGB-All,0.7959183673469388,0.3979591836734694
1,HistGB-All,0.7966101694915254,0.5222222222222223
1,HistGB-All,0.8,0.4356435643564356
1,HistGB-All,0.8076923076923077,0.3509717652480168
1,HistGB-All,0.8135593220338984,0.5161290322580645
1,HistGB-All,0.8163265306122449,0.37216766772189197
1,HistGB-All,0.8181818181818182,0.4286103047895501
1,HistGB-All,0.8305084745762712,0.48064954500610124
1,HistGB-All,0.8363636363636363,0.40735094985758913
1,HistGB-All,0.8367346938775511,0.3771501908294361
1,HistGB-All,0.8461538461538461,0.34375
1,HistGB-All,0.847457627118644,0.4464285714285714
1,HistGB-All,0.8571428571428571,0.3676605504587156
1,HistGB-All,0.8653846153846154,0.3409286575216668
1,HistGB-All,0.8727272727272727,0.4
1,HistGB-All,0.8775510204081632,0.3614518923727616
1,HistGB-All,0.8813559322033898,0.4561403508771929
1,HistGB-All,0.8846153846153846,0.3382352941176471
1,HistGB-All,0.8909090909090909,0.3983739837398374
1,HistGB-All,0.8979591836734694,0.352
1,HistGB-All,0.903846153846154,0.3381294964028777
1,HistGB-All,0.9090909090909092,0.3907681297709924
1,HistGB-All,0.9152542372881356,0.4615384615384615
1,HistGB-All,0.9183673469387756,0.3444732716811112
1,HistGB-All,0.9230769230769232,0.3356807511737089
1,HistGB-All,0.9272727272727272,0.3834586466165413
1,HistGB-All,0.9322033898305084,0.4583333333333333
1,HistGB-All,0.9387755102040816,0.33510390681387936
1,HistGB-All,0.9454545454545454,0.3675006902818546
1,HistGB-All,0.9591836734693876,0.3221596244131455
1,HistGB-All,0.9615384615384616,0.3401360544217687
1,HistGB-All,0.9636363636363636,0.3479843425768722
1,HistGB-All,0.9661016949152542,0.45490904471544713
1,HistGB-All,0.979591836734694,0.3213327096543201
1,HistGB-All,0.9807692307692308,0.3377631578947369
1,HistGB-All,0.9818181818181818,0.3417721518987341
1,HistGB-All,0.9830508474576272,0.4351029684674191
1,HistGB-All,1.0,0.35433026731366246
2,Homogeneous-MLP,0.0,1.0
2,Homogeneous-MLP,0.0192307692307692,0.3333333333333333
2,Homogeneous-MLP,0.0204081632653061,0.24999999999999994
2,Homogeneous-MLP,0.0363636363636363,0.6666666666666666
2,Homogeneous-MLP,0.0408163265306122,0.351010101010101
2,Homogeneous-MLP,0.0508474576271186,1.0
2,Homogeneous-MLP,0.0576923076923076,0.5
2,Homogeneous-MLP,0.0677966101694915,0.49158249158249157
2,Homogeneous-MLP,0.0727272727272727,0.6666666666666666
2,Homogeneous-MLP,0.0769230769230769,0.4444444444444444
2,Homogeneous-MLP,0.0816326530612244,0.4444444444444444
2,Homogeneous-MLP,0.0909090909090909,0.5555555555555556
2,Homogeneous-MLP,0.0961538461538461,0.4545454545454545
2,Homogeneous-MLP,0.1016949152542373,0.4285714285714285
2,Homogeneous-MLP,0.1020408163265306,0.3571428571428571
2,Homogeneous-MLP,0.109090909090909,0.5454545454545454
2,Homogeneous-MLP,0.1153846153846153,0.4285714285714285
2,Homogeneous-MLP,0.1224489795918367,0.383096779381609
2,Homogeneous-MLP,0.1428571428571428,0.4117647058823529
2,Homogeneous-MLP,0.1525423728813559,0.5294117647058824
2,Homogeneous-MLP,0.1538461538461538,0.4705882352941176
2,Homogeneous-MLP,0.1632653061224489,0.3028571428571428
2,Homogeneous-MLP,0.1636363636363636,0.6428571428571429
2,Homogeneous-MLP,0.1694915254237288,0.49043062200956933
2,Homogeneous-MLP,0.1836734693877551,0.3868421052631579
2,Homogeneous-MLP,0.1923076923076923,0.5263157894736842
2,Homogeneous-MLP,0.2,0.6470588235294118
2,Homogeneous-MLP,0.2033898305084746,0.48
2,Homogeneous-MLP,0.2181818181818181,0.631578947368421
2,Homogeneous-MLP,0.2244897959183673,0.41666666666666663
2,Homogeneous-MLP,0.2363636363636363,0.5909090909090909
2,Homogeneous-MLP,0.2372881355932203,0.5
2,Homogeneous-MLP,0.25,0.5909090909090909
2,Homogeneous-MLP,0.2542372881355932,0.5
2,Homogeneous-MLP,0.2545454545454545,0.56
2,Homogeneous-MLP,0.2653061224489796,0.40773879142300196
2,Homogeneous-MLP,0.2711864406779661,0.4848484848484848
2,Homogeneous-MLP,0.2857142857142857,0.42073170731707316
2,Homogeneous-MLP,0.288135593220339,0.4722222222222222
2,Homogeneous-MLP,0.2884615384615384,0.5678571428571428
2,Homogeneous-MLP,0.2909090909090909,0.5523809523809524
2,Homogeneous-MLP,0.3050847457627119,0.4736842105263157
2,Homogeneous-MLP,0.3061224489795918,0.3409090909090909
2,Homogeneous-MLP,0.3076923076923077,0.4875420875420875
2,Homogeneous-MLP,0.3220338983050847,0.4634146341463415
2,Homogeneous-MLP,0.3265306122448979,0.43687943262411344
2,Homogeneous-MLP,0.3269230769230769,0.4473684210526316
2,Homogeneous-MLP,0.3272727272727272,0.5454545454545454
2,Homogeneous-MLP,0.3389830508474576,0.4545454545454545
2,Homogeneous-MLP,0.3454545454545454,0.5277777777777778
2,Homogeneous-MLP,0.3461538461538461,0.4390243902439024
2,Homogeneous-MLP,0.3469387755102041,0.4447708376279805
2,Homogeneous-MLP,0.3559322033898305,0.43768996960486317
2,Homogeneous-MLP,0.3636363636363636,0.5263157894736842
2,Homogeneous-MLP,0.3653846153846153,0.4318181818181818
2,Homogeneous-MLP,0.3673469387755102,0.45635430038510905
2,Homogeneous-MLP,0.3818181818181818,0.5121951219512195
2,Homogeneous-MLP,0.3877551020408163,0.36899766899766895
2,Homogeneous-MLP,0.3898305084745763,0.4423076923076923
2,Homogeneous-MLP,0.4,0.48404255319148937
2,Homogeneous-MLP,0.4038461538461538,0.43768996960486317
2,Homogeneous-MLP,0.4181818181818181,0.45584772370486654
2,Homogeneous-MLP,0.423728813559322,0.4465709728867623
2,Homogeneous-MLP,0.4285714285714285,0.3767139479905437
2,Homogeneous-MLP,0.4363636363636363,0.4363636363636363
2,Homogeneous-MLP,0.4423076923076923,0.421332760806445
2,Homogeneous-MLP,0.4489795918367347,0.4489795918367347
2,Homogeneous-MLP,0.4545454545454545,0.42763157894736836
2,Homogeneous-MLP,0.4615384615384615,0.4
2,Homogeneous-MLP,0.4693877551020408,0.4423076923076923
2,Homogeneous-MLP,0.4727272727272727,0.38879698272821717
2,Homogeneous-MLP,0.4745762711864407,0.4666666666666667
2,Homogeneous-MLP,0.4897959183673469,0.40701754385964906
2,Homogeneous-MLP,0.5,0.4033189033189033
2,Homogeneous-MLP,0.509090909090909,0.3783783783783784
2,Homogeneous-MLP,0.5102040816326531,0.3676470588235294
2,Homogeneous-MLP,0.5254237288135594,0.472547604900546
2,Homogeneous-MLP,0.5272727272727272,0.3815789473684211
2,Homogeneous-MLP,0.5306122448979592,0.3997652582159624
2,Homogeneous-MLP,0.5384615384615384,0.4117647058823529
2,Homogeneous-MLP,0.5454545454545454,0.379746835443038
2,Homogeneous-MLP,0.5510204081632653,0.37991250246413466
2,Homogeneous-MLP,0.5576923076923077,0.400171298058622
2,Homogeneous-MLP,0.5636363636363636,0.3780487804878049
2,Homogeneous-MLP,0.5714285714285714,0.3882325835188522
2,Homogeneous-MLP,0.576271186440678,0.4691663494480396
2,Homogeneous-MLP,0.5769230769230769,0.3947368421052631
2,Homogeneous-MLP,0.5818181818181818,0.37214334009465855
2,Homogeneous-MLP,0.5918367346938775,0.35397453825617925
2,Homogeneous-MLP,0.6,0.3666666666666666
2,Homogeneous-MLP,0.6101694915254238,0.4736842105263157
2,Homogeneous-MLP,0.6122448979591837,0.3545408070713567
2,Homogeneous-MLP,0.6153846153846154,0.4050632911392405
2,Homogeneous-MLP,0.6271186440677966,0.45978697128743434
2,Homogeneous-MLP,0.6326530612244898,0.3503831417624521
2,Homogeneous-MLP,0.6346153846153846,0.4024390243902439
2,Homogeneous-MLP,0.6363636363636364,0.3763440860215054
2,Homogeneous-MLP,0.6440677966101694,0.4419202163624071
2,Homogeneous-MLP,0.6530612244897959,0.3479091995221027
2,Homogeneous-MLP,0.6545454545454545,0.3789473684210526
2,Homogeneous-MLP,0.6610169491525424,0.4333333333333333
2,Homogeneous-MLP,0.6730769230769231,0.4117647058823529
2,Homogeneous-MLP,0.673469387755102,0.3473684210526316
2,Homogeneous-MLP,0.6779661016949152,0.4255800792303338
2,Homogeneous-MLP,0.6909090909090909,0.3877551020408163
2,Homogeneous-MLP,0.6923076923076923,0.4137931034482758
2,Homogeneous-MLP,0.6938775510204082,0.3469387755102041
2,Homogeneous-MLP,0.711864406779661,0.4222065063649222
2,Homogeneous-MLP,0.7142857142857143,0.3518387553041018
2,Homogeneous-MLP,0.7272727272727273,0.396039603960396
2,Homogeneous-MLP,0.7288135593220338,0.4045391095546886
2,Homogeneous-MLP,0.7307692307692307,0.4222222222222222
2,Homogeneous-MLP,0.7346938775510204,0.3461538461538461
2,Homogeneous-MLP,0.7454545454545455,0.39051161103047893
2,Homogeneous-MLP,0.7457627118644068,0.3928571428571428
2,Homogeneous-MLP,0.75,0.41494057724957556
2,Homogeneous-MLP,0.7551020408163265,0.3498530257580957
2,Homogeneous-MLP,0.7627118644067796,0.3947368421052631
2,Homogeneous-MLP,0.7636363636363637,0.3853211009174312
2,Homogeneous-MLP,0.7755102040816326,0.33730158730158727
2,Homogeneous-MLP,0.7818181818181819,0.3839285714285714
2,Homogeneous-MLP,0.7884615384615384,0.4121539704990907
2,Homogeneous-MLP,0.7959183673469388,0.3362573099415204
2,Homogeneous-MLP,0.7966101694915254,0.4017094017094017
2,Homogeneous-MLP,0.8076923076923077,0.4038461538461538
2,Homogeneous-MLP,0.8163265306122449,0.3333333333333333
2,Homogeneous-MLP,0.8181818181818182,0.3947368421052631
2,Homogeneous-MLP,0.8269230769230769,0.39031933602180974
2,Homogeneous-MLP,0.8363636363636363,0.3882478632478632
2,Homogeneous-MLP,0.8367346938775511,0.3333333333333333
2,Homogeneous-MLP,0.8461538461538461,0.376068376068376
2,Homogeneous-MLP,0.847457627118644,0.40772357723577235
2,Homogeneous-MLP,0.8571428571428571,0.3353971036585366
2,Homogeneous-MLP,0.864406779661017,0.3984375
2,Homogeneous-MLP,0.8653846153846154,0.375
2,Homogeneous-MLP,0.8727272727272727,0.3871219512195122
2,Homogeneous-MLP,0.8775510204081632,0.3282442748091603
2,Homogeneous-MLP,0.8813559322033898,0.3969465648854962
2,Homogeneous-MLP,0.8846153846153846,0.3596736879318945
2,Homogeneous-MLP,0.8979591836734694,0.32673170992480066
2,Homogeneous-MLP,0.8983050847457628,0.3984962406015037
2,Homogeneous-MLP,0.9090909090909092,0.390625
2,Homogeneous-MLP,0.9152542372881356,0.3970588235294117
2,Homogeneous-MLP,0.9183673469387756,0.31060418904403864
2,Homogeneous-MLP,0.9230769230769232,0.3529411764705882
2,Homogeneous-MLP,0.9272727272727272,0.38638581185788895
2,Homogeneous-MLP,0.9454545454545454,0.3709404887026584
2,Homogeneous-MLP,0.9491525423728814,0.39862194751241253
2,Homogeneous-MLP,0.9591836734693876,0.3244070208728652
2,Homogeneous-MLP,0.9615384615384616,0.3530157094981292
2,Homogeneous-MLP,0.9636363636363636,0.35693877551020403
2,Homogeneous-MLP,0.9661016949152542,0.3878628117913832
2,Homogeneous-MLP,0.979591836734694,0.3218086317052689
2,Homogeneous-MLP,0.9807692307692308,0.3348564318981552
2,Homogeneous-MLP,0.9818181818181818,0.34847413552255474
2,Homogeneous-MLP,0.9830508474576272,0.37788624787775893
2,Homogeneous-MLP,1.0,0.33723628691983126
3,Logistic-Code,0.0,1.0
3,Logistic-Code,0.0192307692307692,0.3333333333333333
3,Logistic-Code,0.0204081632653061,0.3333333333333333
3,Logistic-Code,0.0338983050847457,0.6666666666666666
3,Logistic-Code,0.0408163265306122,0.5
3,Logistic-Code,0.0545454545454545,1.0
3,Logistic-Code,0.0576923076923076,0.5
3,Logistic-Code,0.0677966101694915,0.6666666666666666
3,Logistic-Code,0.0816326530612244,0.5555555555555556
3,Logistic-Code,0.1020408163265306,0.4058441558441558
3,Logistic-Code,0.109090909090909,0.8333333333333333
3,Logistic-Code,0.1153846153846153,0.6666666666666666
3,Logistic-Code,0.1186440677966101,0.7777777777777778
3,Logistic-Code,0.135593220338983,0.7272727272727273
3,Logistic-Code,0.1428571428571428,0.7070707070707071
3,Logistic-Code,0.1454545454545454,0.7272727272727273
3,Logistic-Code,0.1538461538461538,0.7272727272727273
3,Logistic-Code,0.1632653061224489,0.5210084033613445
3,Logistic-Code,0.1636363636363636,0.6428571428571429
3,Logistic-Code,0.1694915254237288,0.7142857142857143
3,Logistic-Code,0.173076923076923,0.6428571428571429
3,Logistic-Code,0.1818181818181818,0.5882352941176471
3,Logistic-Code,0.1923076923076923,0.5572755417956656
3,Logistic-Code,0.2,0.5789473684210527
3,Logistic-Code,0.2040816326530612,0.5263157894736842
3,Logistic-Code,0.2203389830508474,0.7647058823529411
3,Logistic-Code,0.2244897959183673,0.6130030959752322
3,Logistic-Code,0.2307692307692307,0.5454545454545454
3,Logistic-Code,0.2363636363636363,0.5909090909090909
3,Logistic-Code,0.2372881355932203,0.7368421052631579
3,Logistic-Code,0.2448979591836734,0.5454545454545454
3,Logistic-Code,0.2542372881355932,0.6818181818181818
3,Logistic-Code,0.2653061224489796,0.52
3,Logistic-Code,0.2692307692307692,0.56
3,Logistic-Code,0.2727272727272727,0.6
3,Logistic-Code,0.2857142857142857,0.53
3,Logistic-Code,0.288135593220339,0.68
3,Logistic-Code,0.2884615384615384,0.5357142857142857
3,Logistic-Code,0.2909090909090909,0.5523809523809524
3,Logistic-Code,0.3050847457627119,0.6428571428571429
3,Logistic-Code,0.3061224489795918,0.5
3,Logistic-Code,0.3076923076923077,0.5333333333333333
3,Logistic-Code,0.3090909090909091,0.5151515151515151
3,Logistic-Code,0.3220338983050847,0.6333333333333333
3,Logistic-Code,0.3265306122448979,0.5281385281385281
3,Logistic-Code,0.3389830508474576,0.6060606060606061
3,Logistic-Code,0.3454545454545454,0.5138888888888888
3,Logistic-Code,0.3461538461538461,0.5454545454545454
3,Logistic-Code,0.3469387755102041,0.49541910331384015
3,Logistic-Code,0.3559322033898305,0.5833333333333334
3,Logistic-Code,0.3673469387755102,0.4922394678492239
3,Logistic-Code,0.3728813559322034,0.5789473684210527
3,Logistic-Code,0.3818181818181818,0.5121951219512195
3,Logistic-Code,0.3846153846153846,0.5409356725146199
3,Logistic-Code,0.3877551020408163,0.4318181818181818
3,Logistic-Code,0.4,0.5
3,Logistic-Code,0.4081632653061224,0.4905437352245863
3,Logistic-Code,0.4181818181818181,0.47937472861485014
3,Logistic-Code,0.4230769230769231,0.5365853658536586
3,Logistic-Code,0.423728813559322,0.6097560975609756
3,Logistic-Code,0.4285714285714285,0.49266771418568595
3,Logistic-Code,0.4489795918367347,0.4455810147299509
3,Logistic-Code,0.4545454545454545,0.4807692307692308
3,Logistic-Code,0.4615384615384615,0.5454545454545454
3,Logistic-Code,0.4693877551020408,0.43035944840456114
3,Logistic-Code,0.4727272727272727,0.4727272727272727
3,Logistic-Code,0.4745762711864407,0.6363636363636364
3,Logistic-Code,0.4807692307692308,0.5210594876248371
3,Logistic-Code,0.4909090909090909,0.4736842105263157
3,Logistic-Code,0.4915254237288136,0.6170212765957447
3,Logistic-Code,0.5084745762711864,0.6122448979591837
3,Logistic-Code,0.509090909090909,0.45555555555555555
3,Logistic-Code,0.5102040816326531,0.44871794871794873
3,Logistic-Code,0.5192307692307693,0.5192307692307693
3,Logistic-Code,0.5254237288135594,0.5961538461538461
3,Logistic-Code,0.5272727272727272,0.4393939393939394
3,Logistic-Code,0.5306122448979592,0.41542950513538746
3,Logistic-Code,0.5384615384615384,0.509090909090909
3,Logistic-Code,0.5454545454545454,0.43185584092792045
3,Logistic-Code,0.5510204081632653,0.380281690140845
3,Logistic-Code,0.5576923076923077,0.5087719298245614
3,Logistic-Code,0.559322033898305,0.5894736842105264
3,Logistic-Code,0.5636363636363636,0.4189189189189189
3,Logistic-Code,0.5714285714285714,0.4912280701754385
3,Logistic-Code,0.576271186440678,0.5666666666666667
3,Logistic-Code,0.5769230769230769,0.5
3,Logistic-Code,0.5818181818181818,0.4210526315789473
3,Logistic-Code,0.5918367346938775,0.4718253968253968
3,Logistic-Code,0.5961538461538461,0.492063492063492
3,Logistic-Code,0.6,0.4177215189873418
3,Logistic-Code,0.6101694915254238,0.5714285714285714
3,Logistic-Code,0.6122448979591837,0.42396604316108955
3,Logistic-Code,0.6153846153846154,0.4848484848484848
3,Logistic-Code,0.6181818181818182,0.4146341463414634
3,Logistic-Code,0.6326530612244898,0.4145123908004992
3,Logistic-Code,0.6346153846153846,0.4852941176470588
3,Logistic-Code,0.6363636363636364,0.4117647058823529
3,Logistic-Code,0.6440677966101694,0.5672905525846703
3,Logistic-Code,0.6530612244897959,0.42674253200568985
3,Logistic-Code,0.6538461538461539,0.46190037331623696
3,Logistic-Code,0.6545454545454545,0.4137931034482758
3,Logistic-Code,0.6727272727272727,0.4111111111111111
3,Logistic-Code,0.673469387755102,0.4024390243902439
3,Logistic-Code,0.6779661016949152,0.5633802816901409
3,Logistic-Code,0.6909090909090909,0.4043010752688172
3,Logistic-Code,0.6923076923076923,0.4556962025316455
3,Logistic-Code,0.6938775510204082,0.4225069465884532
3,Logistic-Code,0.7090909090909091,0.3979591836734694
3,Logistic-Code,0.7115384615384616,0.4512195121951219
3,Logistic-Code,0.711864406779661,0.5675675675675675
3,Logistic-Code,0.7142857142857143,0.38841569725093555
3,Logistic-Code,0.7272727272727273,0.396039603960396
3,Logistic-Code,0.7288135593220338,0.5448278383516679
3,Logistic-Code,0.7307692307692307,0.4419202163624071
3,Logistic-Code,0.7346938775510204,0.3647913985813189
3,Logistic-Code,0.7454545454545455,0.39051161103047893
3,Logistic-Code,0.75,0.4333333333333333
3,Logistic-Code,0.7551020408163265,0.3535316884373488
3,Logistic-Code,0.7627118644067796,0.5233265720081136
3,Logistic-Code,0.7636363636363637,0.3853211009174312
3,Logistic-Code,0.7692307692307693,0.41977447458893
3,Logistic-Code,0.7755102040816326,0.3584905660377358
3,Logistic-Code,0.7796610169491526,0.5111111111111111
3,Logistic-Code,0.7884615384615384,0.3858364067365236
3,Logistic-Code,0.7959183673469388,0.3493725713365983
3,Logistic-Code,0.8,0.3928571428571428
3,Logistic-Code,0.8076923076923077,0.3684210526315789
3,Logistic-Code,0.8135593220338984,0.5161290322580645
3,Logistic-Code,0.8163265306122449,0.3473953840926318
3,Logistic-Code,0.8181818181818182,0.3847840755735492
3,Logistic-Code,0.8269230769230769,0.3675213675213675
3,Logistic-Code,0.8305084745762712,0.5157894736842106
3,Logistic-Code,0.8363636363636363,0.37099186991869915
3,Logistic-Code,0.8367346938775511,0.32721527777777776
3,Logistic-Code,0.8461538461538461,0.3478075290278386
3,Logistic-Code,0.847457627118644,0.5102040816326531
3,Logistic-Code,0.8571428571428571,0.3478053435114503
3,Logistic-Code,0.864406779661017,0.504950495049505
3,Logistic-Code,0.8727272727272727,0.375
3,Logistic-Code,0.8775510204081632,0.35025062656641603
3,Logistic-Code,0.8813559322033898,0.5
3,Logistic-Code,0.8846153846153846,0.3382352941176471
3,Logistic-Code,0.8909090909090909,0.3740458015267175
3,Logistic-Code,0.8979591836734694,0.376068376068376
3,Logistic-Code,0.8983050847457628,0.48648427260812577
3,Logistic-Code,0.903846153846154,0.33455770594791767
3,Logistic-Code,0.9090909090909092,0.3759398496240601
3,Logistic-Code,0.9152542372881356,0.4736842105263157
3,Logistic-Code,0.9183673469387756,0.3510954037344013
3,Logistic-Code,0.9230769230769232,0.3333333333333333
3,Logistic-Code,0.9272727272727272,0.36380701776606883
3,Logistic-Code,0.9322033898305084,0.44905215499270373
3,Logistic-Code,0.9387755102040816,0.35212823327402476
3,Logistic-Code,0.9491525423728814,0.4157939878333903
3,Logistic-Code,0.9591836734693876,0.3352731340197105
3,Logistic-Code,0.9615384615384616,0.33413891872538487
3,Logistic-Code,0.9636363636363636,0.3541872538489079
3,Logistic-Code,0.9661016949152542,0.394998962026125
3,Logistic-Code,0.979591836734694,0.32094765619149035
3,Logistic-Code,0.9818181818181818,0.3450796243364638
3,Logistic-Code,1.0,0.3443390400334158
4,RandomForest-All,0.0,1.0
4,RandomForest-All,0.0169491525423728,0.3333333333333333
4,RandomForest-All,0.0181818181818181,0.3333333333333333
4,RandomForest-All,0.0204081632653061,0.3333333333333333
4,RandomForest-All,0.0338983050847457,0.3333333333333333
4,RandomForest-All,0.0408163265306122,0.4444444444444444
4,RandomForest-All,0.0545454545454545,0.5
4,RandomForest-All,0.0576923076923076,1.0
4,RandomForest-All,0.0677966101694915,0.4444444444444444
4,RandomForest-All,0.0769230769230769,0.6666666666666666
4,RandomForest-All,0.0816326530612244,0.4444444444444444
4,RandomForest-All,0.0909090909090909,0.5555555555555556
4,RandomForest-All,0.1016949152542373,0.48701298701298695
4,RandomForest-All,0.1020408163265306,0.45544733044733043
4,RandomForest-All,0.109090909090909,0.5454545454545454
4,RandomForest-All,0.1153846153846153,0.6666666666666666
4,RandomForest-All,0.1224489795918367,0.4285714285714285
4,RandomForest-All,0.1272727272727272,0.5
4,RandomForest-All,0.135593220338983,0.4705882352941176
4,RandomForest-All,0.1525423728813559,0.4736842105263157
4,RandomForest-All,0.1538461538461538,0.7272727272727273
4,RandomForest-All,0.1632653061224489,0.4705882352941176
4,RandomForest-All,0.173076923076923,0.6428571428571429
4,RandomForest-All,0.1818181818181818,0.5882352941176471
4,RandomForest-All,0.1836734693877551,0.4736842105263157
4,RandomForest-All,0.2,0.5789473684210527
4,RandomForest-All,0.2033898305084746,0.5454545454545454
4,RandomForest-All,0.2040816326530612,0.5263157894736842
4,RandomForest-All,0.2307692307692307,0.7058823529411765
4,RandomForest-All,0.2363636363636363,0.5250649350649351
4,RandomForest-All,0.2448979591836734,0.5454545454545454
4,RandomForest-All,0.2542372881355932,0.6
4,RandomForest-All,0.2545454545454545,0.4666666666666667
4,RandomForest-All,0.2653061224489796,0.5909090909090909
4,RandomForest-All,0.2692307692307692,0.7368421052631579
4,RandomForest-All,0.2727272727272727,0.4545454545454545
4,RandomForest-All,0.2857142857142857,0.53
4,RandomForest-All,0.2909090909090909,0.4444444444444444
4,RandomForest-All,0.3050847457627119,0.6428571428571429
4,RandomForest-All,0.3061224489795918,0.55
4,RandomForest-All,0.3265306122448979,0.5281385281385281
4,RandomForest-All,0.3269230769230769,0.7263636363636363
4,RandomForest-All,0.3272727272727272,0.4736842105263157
4,RandomForest-All,0.3389830508474576,0.6666666666666666
4,RandomForest-All,0.3454545454545454,0.4634146341463415
4,RandomForest-All,0.3469387755102041,0.45979532163742687
4,RandomForest-All,0.3559322033898305,0.6363636363636364
4,RandomForest-All,0.3653846153846153,0.6292207792207792
4,RandomForest-All,0.3673469387755102,0.5195121951219512
4,RandomForest-All,0.3846153846153846,0.5555555555555556
4,RandomForest-All,0.3877551020408163,0.4318181818181818
4,RandomForest-All,0.4,0.5
4,RandomForest-All,0.4038461538461538,0.5526315789473685
4,RandomForest-All,0.4067796610169492,0.6666666666666666
4,RandomForest-All,0.4081632653061224,0.5157962604771116
4,RandomForest-All,0.4230769230769231,0.5365853658536586
4,RandomForest-All,0.423728813559322,0.6578947368421053
4,RandomForest-All,0.4363636363636363,0.5106382978723404
4,RandomForest-All,0.4406779661016949,0.6341463414634146
4,RandomForest-All,0.4423076923076923,0.5227272727272727
4,RandomForest-All,0.4489795918367347,0.5132411622060387
4,RandomForest-All,0.4576271186440678,0.6136363636363636
4,RandomForest-All,0.4615384615384615,0.5106382978723404
4,RandomForest-All,0.4693877551020408,0.4423076923076923
4,RandomForest-All,0.4727272727272727,0.5306122448979592
4,RandomForest-All,0.4807692307692308,0.5102040816326531
4,RandomForest-All,0.4897959183673469,0.4287081339712918
4,RandomForest-All,0.4909090909090909,0.5192307692307693
4,RandomForest-All,0.4915254237288136,0.6170212765957447
4,RandomForest-All,0.509090909090909,0.509090909090909
4,RandomForest-All,0.5102040816326531,0.43560606060606055
4,RandomForest-All,0.5254237288135594,0.6326530612244898
4,RandomForest-All,0.5272727272727272,0.5087719298245614
4,RandomForest-All,0.5306122448979592,0.4340573656363129
4,RandomForest-All,0.5384615384615384,0.5384615384615384
4,RandomForest-All,0.5423728813559322,0.6153846153846154
4,RandomForest-All,0.5454545454545454,0.488095238095238
4,RandomForest-All,0.5576923076923077,0.5180223285486443
4,RandomForest-All,0.559322033898305,0.5894736842105264
4,RandomForest-All,0.5714285714285714,0.41063923002613967
4,RandomForest-All,0.5818181818181818,0.4848484848484848
4,RandomForest-All,0.5918367346938775,0.39602049811909906
4,RandomForest-All,0.5932203389830508,0.5833333333333334
4,RandomForest-All,0.5961538461538461,0.5166666666666667
4,RandomForest-All,0.6,0.4750414250207125
4,RandomForest-All,0.6122448979591837,0.37619972295057635
4,RandomForest-All,0.6153846153846154,0.5079365079365079
4,RandomForest-All,0.6271186440677966,0.5873015873015873
4,RandomForest-All,0.6346153846153846,0.47400719899684274
4,RandomForest-All,0.6363636363636364,0.4667496443812233
4,RandomForest-All,0.6440677966101694,0.5672905525846703
4,RandomForest-All,0.6530612244897959,0.40312989045383407
4,RandomForest-All,0.6538461538461539,0.4473684210526316
4,RandomForest-All,0.6545454545454545,0.4556962025316455
4,RandomForest-All,0.6727272727272727,0.44325681492109037
4,RandomForest-All,0.6730769230769231,0.4349336214881136
4,RandomForest-All,0.673469387755102,0.4400782361308677
4,RandomForest-All,0.6779661016949152,0.5633802816901409
4,RandomForest-All,0.6909090909090909,0.4367816091954023
4,RandomForest-All,0.6923076923076923,0.4235294117647059
4,RandomForest-All,0.6938775510204082,0.38462196050900355
4,RandomForest-All,0.7090909090909091,0.4333333333333333
4,RandomForest-All,0.7115384615384616,0.425287356321839
4,RandomForest-All,0.711864406779661,0.5675675675675675
4,RandomForest-All,0.7142857142857143,0.39198606271777003
4,RandomForest-All,0.7272727272727273,0.41977447458893
4,RandomForest-All,0.7288135593220338,0.5657894736842105
4,RandomForest-All,0.7307692307692307,0.4102747909199522
4,RandomForest-All,0.7346938775510204,0.4124408384043272
4,RandomForest-All,0.7454545454545455,0.40008568164508757
4,RandomForest-All,0.7457627118644068,0.5569620253164557
4,RandomForest-All,0.75,0.39204889876742777
4,RandomForest-All,0.7551020408163265,0.3663366336633663
4,RandomForest-All,0.7636363636363637,0.3962264150943396
4,RandomForest-All,0.7692307692307693,0.3809869375907111
4,RandomForest-All,0.7755102040816326,0.4043010752688172
4,RandomForest-All,0.7959183673469388,0.375
4,RandomForest-All,0.7966101694915254,0.5471410038643997
4,RandomForest-All,0.8,0.4036697247706422
4,RandomForest-All,0.8076923076923077,0.3853211009174312
4,RandomForest-All,0.8135593220338984,0.5106960950764007
4,RandomForest-All,0.8163265306122449,0.38713345922419407
4,RandomForest-All,0.8269230769230769,0.3839285714285714
4,RandomForest-All,0.8367346938775511,0.38081035990580303
4,RandomForest-All,0.8461538461538461,0.3859649122807017
4,RandomForest-All,0.847457627118644,0.502626793291574
4,RandomForest-All,0.8545454545454545,0.4159617794486215
4,RandomForest-All,0.8571428571428571,0.3677041160593792
4,RandomForest-All,0.864406779661017,0.4857583454281567
4,RandomForest-All,0.8653846153846154,0.3713672607879925
4,RandomForest-All,0.8727272727272727,0.40512820512820513
4,RandomForest-All,0.8775510204081632,0.3584453825307483
4,RandomForest-All,0.8846153846153846,0.359375
4,RandomForest-All,0.8909090909090909,0.3951869918699187
4,RandomForest-All,0.8979591836734694,0.35136839430894307
4,RandomForest-All,0.8983050847457628,0.4862385321100917
4,RandomForest-All,0.903846153846154,0.3560810423004075
4,RandomForest-All,0.9090909090909092,0.37897282444014163
4,RandomForest-All,0.9152542372881356,0.4724551764025448
4,RandomForest-All,0.9183673469387756,0.3475369751908397
4,RandomForest-All,0.9230769230769232,0.3529411764705882
4,RandomForest-All,0.9322033898305084,0.4583333333333333
4,RandomForest-All,0.9387755102040816,0.34508166464657375
4,RandomForest-All,0.9423076923076924,0.3525179856115107
4,RandomForest-All,0.9454545454545454,0.3701489512615259
4,RandomForest-All,0.9491525423728814,0.43786362009100194
4,RandomForest-All,0.9591836734693876,0.33541491222221953
4,RandomForest-All,0.9615384615384616,0.352112676056338
4,RandomForest-All,0.9661016949152542,0.4066078433856063
4,RandomForest-All,0.979591836734694,0.31970005659309564
4,RandomForest-All,0.9807692307692308,0.3470351473922903
4,RandomForest-All,0.9818181818181818,0.375
4,RandomForest-All,1.0,0.3465819474347947
5,Static-Hetero-Reimpl,0.0,1.0
5,Static-Hetero-Reimpl,0.0169491525423728,0.3333333333333333
5,Static-Hetero-Reimpl,0.0363636363636363,0.6666666666666666
5,Static-Hetero-Reimpl,0.0408163265306122,0.6666666666666666
5,Static-Hetero-Reimpl,0.0508474576271186,0.5
5,Static-Hetero-Reimpl,0.0576923076923076,1.0
5,Static-Hetero-Reimpl,0.0612244897959183,0.5
5,Static-Hetero-Reimpl,0.0727272727272727,0.6666666666666666
5,Static-Hetero-Reimpl,0.0816326530612244,0.4444444444444444
5,Static-Hetero-Reimpl,0.0847457627118644,0.5555555555555556
5,Static-Hetero-Reimpl,0.0909090909090909,0.5555555555555556
5,Static-Hetero-Reimpl,0.1020408163265306,0.6439393939393939
5,Static-Hetero-Reimpl,0.109090909090909,0.5454545454545454
5,Static-Hetero-Reimpl,0.1153846153846153,1.0
5,Static-Hetero-Reimpl,0.1186440677966101,0.6363636363636364
5,Static-Hetero-Reimpl,0.1224489795918367,0.606060606060606
5,Static-Hetero-Reimpl,0.1428571428571428,0.5
5,Static-Hetero-Reimpl,0.1454545454545454,0.5714285714285714
5,Static-Hetero-Reimpl,0.1525423728813559,0.6428571428571429
5,Static-Hetero-Reimpl,0.1538461538461538,0.8888888888888888
5,Static-Hetero-Reimpl,0.1636363636363636,0.5015479876160991
5,Static-Hetero-Reimpl,0.173076923076923,0.8181818181818182
5,Static-Hetero-Reimpl,0.1836734693877551,0.6428571428571429
5,Static-Hetero-Reimpl,0.1864406779661017,0.6470588235294118
5,Static-Hetero-Reimpl,0.2,0.5
5,Static-Hetero-Reimpl,0.2033898305084746,0.631578947368421
5,Static-Hetero-Reimpl,0.2040816326530612,0.5882352941176471
5,Static-Hetero-Reimpl,0.2115384615384615,0.6705734925549166
5,Static-Hetero-Reimpl,0.2244897959183673,0.6130030959752322
5,Static-Hetero-Reimpl,0.2307692307692307,0.5454545454545454
5,Static-Hetero-Reimpl,0.2363636363636363,0.52
5,Static-Hetero-Reimpl,0.2372881355932203,0.6363636363636364
5,Static-Hetero-Reimpl,0.2448979591836734,0.631578947368421
5,Static-Hetero-Reimpl,0.2653061224489796,0.5909090909090909
5,Static-Hetero-Reimpl,0.2692307692307692,0.56
5,Static-Hetero-Reimpl,0.2711864406779661,0.64
5,Static-Hetero-Reimpl,0.2727272727272727,0.5357142857142857
5,Static-Hetero-Reimpl,0.2857142857142857,0.5981818181818181
5,Static-Hetero-Reimpl,0.2884615384615384,0.5357142857142857
5,Static-Hetero-Reimpl,0.3050847457627119,0.6428571428571429
5,Static-Hetero-Reimpl,0.3061224489795918,0.5452380952380952
5,Static-Hetero-Reimpl,0.3076923076923077,0.5333333333333333
5,Static-Hetero-Reimpl,0.3090909090909091,0.5666666666666667
5,Static-Hetero-Reimpl,0.3220338983050847,0.6333333333333333
5,Static-Hetero-Reimpl,0.3269230769230769,0.5151515151515151
5,Static-Hetero-Reimpl,0.3272727272727272,0.5454545454545454
5,Static-Hetero-Reimpl,0.3389830508474576,0.6060606060606061
5,Static-Hetero-Reimpl,0.3469387755102041,0.5611471861471862
5,Static-Hetero-Reimpl,0.3559322033898305,0.5833333333333334
5,Static-Hetero-Reimpl,0.3636363636363636,0.5555555555555556
5,Static-Hetero-Reimpl,0.3673469387755102,0.6
5,Static-Hetero-Reimpl,0.3728813559322034,0.5789473684210527
5,Static-Hetero-Reimpl,0.3818181818181818,0.532413350449294
5,Static-Hetero-Reimpl,0.3846153846153846,0.5555555555555556
5,Static-Hetero-Reimpl,0.3877551020408163,0.4701112272413756
5,Static-Hetero-Reimpl,0.4,0.5
5,Static-Hetero-Reimpl,0.4230769230769231,0.5789473684210527
5,Static-Hetero-Reimpl,0.423728813559322,0.6097560975609756
5,Static-Hetero-Reimpl,0.4285714285714285,0.43435468040731195
5,Static-Hetero-Reimpl,0.4363636363636363,0.5002171081198437
5,Static-Hetero-Reimpl,0.4423076923076923,0.5609756097560976
5,Static-Hetero-Reimpl,0.4489795918367347,0.4728070175438596
5,Static-Hetero-Reimpl,0.4615384615384615,0.5454545454545454
5,Static-Hetero-Reimpl,0.4693877551020408,0.5418514412416852
5,Static-Hetero-Reimpl,0.4727272727272727,0.5
5,Static-Hetero-Reimpl,0.4745762711864407,0.6363636363636364
5,Static-Hetero-Reimpl,0.4807692307692308,0.5319148936170213
5,Static-Hetero-Reimpl,0.4897959183673469,0.4457953394123606
5,Static-Hetero-Reimpl,0.4909090909090909,0.48229665071770333
5,Static-Hetero-Reimpl,0.4915254237288136,0.6170212765957447
5,Static-Hetero-Reimpl,0.5,0.5153061224489797
5,Static-Hetero-Reimpl,0.5084745762711864,0.6122448979591837
5,Static-Hetero-Reimpl,0.5102040816326531,0.44449598021026593
5,Static-Hetero-Reimpl,0.5254237288135594,0.5961538461538461
5,Static-Hetero-Reimpl,0.5272727272727272,0.4833333333333333
5,Static-Hetero-Reimpl,0.5306122448979592,0.37427506213753103
5,Static-Hetero-Reimpl,0.5384615384615384,0.5001594896331738
5,Static-Hetero-Reimpl,0.5423728813559322,0.5818181818181818
5,Static-Hetero-Reimpl,0.5510204081632653,0.4621722338827602
5,Static-Hetero-Reimpl,0.5576923076923077,0.4718253968253968
5,Static-Hetero-Reimpl,0.559322033898305,0.5789473684210527
5,Static-Hetero-Reimpl,0.5636363636363636,0.472547604900546
5,Static-Hetero-Reimpl,0.5714285714285714,0.3684210526315789
5,Static-Hetero-Reimpl,0.576271186440678,0.5303751803751804
5,Static-Hetero-Reimpl,0.5769230769230769,0.4545454545454545
5,Static-Hetero-Reimpl,0.5918367346938775,0.45237883032000675
5,Static-Hetero-Reimpl,0.5932203389830508,0.4929577464788732
5,Static-Hetero-Reimpl,0.5961538461538461,0.4558823529411764
5,Static-Hetero-Reimpl,0.6,0.4483150682187005
5,Static-Hetero-Reimpl,0.6122448979591837,0.39338527766315856
5,Static-Hetero-Reimpl,0.6153846153846154,0.4507042253521127
5,Static-Hetero-Reimpl,0.6181818181818182,0.430379746835443
5,Static-Hetero-Reimpl,0.6271186440677966,0.493421052631579
5,Static-Hetero-Reimpl,0.6326530612244898,0.38833522749539523
5,Static-Hetero-Reimpl,0.6346153846153846,0.43262599708302574
5,Static-Hetero-Reimpl,0.6530612244897959,0.36168582375478925
5,Static-Hetero-Reimpl,0.6538461538461539,0.4146341463414634
5,Static-Hetero-Reimpl,0.6545454545454545,0.4390243902439024
5,Static-Hetero-Reimpl,0.6610169491525424,0.4936708860759494
5,Static-Hetero-Reimpl,0.6727272727272727,0.4352941176470588
5,Static-Hetero-Reimpl,0.6730769230769231,0.40098414844865143
5,Static-Hetero-Reimpl,0.673469387755102,0.39533715925394547
5,Static-Hetero-Reimpl,0.6779661016949152,0.4878048780487805
5,Static-Hetero-Reimpl,0.6938775510204082,0.36174306734578376
5,Static-Hetero-Reimpl,0.6949152542372882,0.4823529411764706
5,Static-Hetero-Reimpl,0.7090909090909091,0.4482758620689655
5,Static-Hetero-Reimpl,0.7115384615384616,0.38280270016191176
5,Static-Hetero-Reimpl,0.7142857142857143,0.37972085385878485
5,Static-Hetero-Reimpl,0.7272727272727273,0.4444444444444444
5,Static-Hetero-Reimpl,0.7288135593220338,0.4942528735632184
5,Static-Hetero-Reimpl,0.7346938775510204,0.3564356435643564
5,Static-Hetero-Reimpl,0.7454545454545455,0.43621958121109217
5,Static-Hetero-Reimpl,0.7457627118644068,0.4888888888888889
5,Static-Hetero-Reimpl,0.75,0.37146226415094336
5,Static-Hetero-Reimpl,0.7551020408163265,0.393996319523848
5,Static-Hetero-Reimpl,0.7636363636363637,0.4285714285714285
5,Static-Hetero-Reimpl,0.7692307692307693,0.3583308423965111
5,Static-Hetero-Reimpl,0.7755102040816326,0.3708111195734958
5,Static-Hetero-Reimpl,0.7796610169491526,0.4827406457772696
5,Static-Hetero-Reimpl,0.7818181818181819,0.4257425742574257
5,Static-Hetero-Reimpl,0.7884615384615384,0.3504273504273504
5,Static-Hetero-Reimpl,0.7959183673469388,0.36716180543534704
5,Static-Hetero-Reimpl,0.8076923076923077,0.35
5,Static-Hetero-Reimpl,0.8163265306122449,0.36205766710353865
5,Static-Hetero-Reimpl,0.8181818181818182,0.4326923076923077
5,Static-Hetero-Reimpl,0.8269230769230769,0.3495934959349593
5,Static-Hetero-Reimpl,0.8305084745762712,0.4851485148514851
5,Static-Hetero-Reimpl,0.8363636363636363,0.4339622641509434
5,Static-Hetero-Reimpl,0.8367346938775511,0.35871596726859883
5,Static-Hetero-Reimpl,0.8461538461538461,0.347875
5,Static-Hetero-Reimpl,0.8545454545454545,0.4311926605504587
5,Static-Hetero-Reimpl,0.8571428571428571,0.35913180386864596
5,Static-Hetero-Reimpl,0.8653846153846154,0.3409286575216668
5,Static-Hetero-Reimpl,0.8727272727272727,0.4100248745691621
5,Static-Hetero-Reimpl,0.8775510204081632,0.3365133350489114
5,Static-Hetero-Reimpl,0.8813559322033898,0.5
5,Static-Hetero-Reimpl,0.8909090909090909,0.392
5,Static-Hetero-Reimpl,0.8979591836734694,0.35486178861788614
5,Static-Hetero-Reimpl,0.8983050847457628,0.49311926605504586
5,Static-Hetero-Reimpl,0.903846153846154,0.3455882352941176
5,Static-Hetero-Reimpl,0.9090909090909092,0.37897282444014163
5,Static-Hetero-Reimpl,0.9183673469387756,0.3237410071942446
5,Static-Hetero-Reimpl,0.9230769230769232,0.34167595501063935
5,Static-Hetero-Reimpl,0.9272727272727272,0.3669064748201439
5,Static-Hetero-Reimpl,0.9322033898305084,0.48120434633592524
5,Static-Hetero-Reimpl,0.9387755102040816,0.3486549984849303
5,Static-Hetero-Reimpl,0.9423076923076924,0.3402777777777778
5,Static-Hetero-Reimpl,0.9454545454545454,0.3661971830985915
5,Static-Hetero-Reimpl,0.9491525423728814,0.4666666666666667
5,Static-Hetero-Reimpl,0.9591836734693876,0.33183476692824143
5,Static-Hetero-Reimpl,0.9615384615384616,0.33413891872538487
5,Static-Hetero-Reimpl,0.9636363636363636,0.35765432927556984
5,Static-Hetero-Reimpl,0.979591836734694,0.32094765619149035
5,Static-Hetero-Reimpl,0.9818181818181818,0.3483870967741935
5,Static-Hetero-Reimpl,0.9830508474576272,0.43996193901564046
5,Static-Hetero-Reimpl,1.0,0.3522244720435687


==> figures/data/size_strata.csv <==
group_id,dimension,group,auprc,sd
0,size_stratum,Large,0.594915399793886,0.17917927240549927
1,size_stratum,Medium,0.517771189366838,0.125508638815331
2,size_stratum,Small,0.48157890723802926,0.10698890457171017


==> figures/data/strata.csv <==
group_id,dimension,group,auprc,sd
0,engine,Custom,0.5210698628373734,0.19644631119639328
1,engine,Godot,0.5041289760085073,0.1628050881997162
2,engine,Other,0.4787083824757973,0.10649578903687187
3,engine,Unity,0.744180578490526,0.21529204620420128
4,engine,Web,0.6565251428190388,0.05162746324252834
0,post_drift,0,0.4435783318683953,0.06510824145046273
1,post_drift,1,0.5603219194859819,0.05879444243738876
0,size_stratum,Large,0.594915399793886,0.17917927240549927
1,size_stratum,Medium,0.517771189366838,0.125508638815331
2,size_stratum,Small,0.48157890723802926,0.10698890457171017


==> figures/data/threshold_sensitivity.csv <==
threshold,alert_pct,precision,recall
0.1,99.75,0.32957393483709274,0.9962121212121212
0.2,79.875,0.3755868544600939,0.9090909090909091
0.3,36.25,0.4689655172413793,0.5151515151515151
0.4,11.875,0.5684210526315789,0.20454545454545456
0.5,3.0,0.6666666666666666,0.06060606060606061
0.6,0.125,1.0,0.003787878787878788
0.7,0.0,0.0,0.0
0.8,0.0,0.0,0.0

